A Layer-wise Study of How Style Rewriting Breaks the Calibration of Zero-Shot LLM Fake-News Detectors

Large language models (LLMs) are increasingly asked to judge whether a news article is true, and their stated confidence is often taken at face value. We test what happens to that confidence when an article's writing style, but not its facts, is manipulated, as in recent \emph{style attacks} on fake-news detectors. Tracing how the prediction and its confidence form layer by layer inside the network, we study three model families (LLaMA-3-8B, Qwen2.5-7B, Mistral-7B) on three fake-news benchmarks, and find the same three patterns in every model--dataset pairing. First, on the original articles the models are competent and largely honest judges: they settle on an answer, briefly become overconfident, and then correct their confidence in the final layers. Second, style-rewritten articles break this self-correction: the models become far less accurate, under the strongest attack, worse than random guessing, yet remain just as confident, so they are \emph{confidently wrong} precisely when a warning is most needed. Third, nearly all of the damage comes from rewriting into sensational or emotionally charged styles, while sober, neutral rewrites leave the models' honesty largely intact. The practical implication is that an LLM's confidence about veracity cannot be trusted as a safety signal when an article's style may have been manipulated.

==> README.txt <==
Confident but Wrong — LaTeX source bundle
=========================================
Main file : paper.tex   (JMLR/PMLR "wcp" workshop style; set up for ACML 2026)

Compile:
    pdflatex paper && bibtex paper && pdflatex paper && pdflatex paper
Or upload these files to Overleaf (auto-detects paper.tex as the main document).

jmlr.cls and jmlrutils.sty are bundled (not in every TeX distribution). A pre-built
paper.bbl is included so the bibliography renders even without BibTeX; refs.bib is
the source.

Terminology: the un-attacked condition is called "original" (original test /
original (train)) throughout the text and figure legends.

Figures (all span LLaMA-3-8B / Qwen2.5-7B / Mistral-7B):
  Main text
    fig_summary.png          Fig 1  original test vs adversarial, final layer, all datasets
    fig_adv_allmodels.png    Fig 2  original test vs adversarial across layers, LUN
    fig_reframe_grid.png     Fig 3  reliable vs unreliable reframings, ECE, all nine cells
  Appendix C (full accuracy+ECE per-layer views)
    fig_reframe_lun.png        LUN reframing (accuracy companion to Fig 3)
    fig_adv_politifact.png     PolitiFact adversarial
    fig_reframe_politifact.png PolitiFact reframing
    fig_adv_gossipcop.png      GossipCop adversarial
    fig_reframe_gossipcop.png  GossipCop reframing

